DOCTOR: A Simple Method for Detecting Misclassification Errors

Deep neural networks (DNNs) have shown to perform very well on large scale object recognition problems and lead to widespread use for real-world applications, including situations where DNN are implemented as "black boxes". A promising approach to secure their use is to accept decisions that are likely to be correct while discarding the others. In this work, we propose DOCTOR, a simple method that aims to identify whether the prediction of a DNN classifier should (or should not) be trusted so that, consequently, it would be possible to accept it or to reject it. Two scenarios are investigated: Totally Black Box (TBB) where only the soft-predictions are available and Partially Black Box (PBB) where gradient-propagation to perform input pre-processing is allowed. Empirically, we show that DOCTOR outperforms all state-of-the-art methods on various well-known images and sentiment analysis datasets. In particular, we observe a reduction of up to $4\%$ of the false rejection rate (FRR) in the PBB scenario. DOCTOR can be applied to any pre-trained model, it does not require prior information about the underlying dataset and is as simple as the simplest available methods in the literature.

==> rebuttal/rebuttal.txt <==
#####################
### Reviewer Psjq ###
#####################

####################################################################################
We addressed all the points raised by the reviewer. In particular, we further clarify details of the theoretical contributions in Section 3; we show results in terms of mean and variance over a set of experiments; we discuss the aggregation and  failure modes for the proposed discriminators; we provide additional simulations for pure OOD detection.
####################################################################################

We thank you for your insightful comments and for the interest in both our theoretical and practical contributions. 

1. Due to space limitations, at the time of the submission we relegated some insightful details on the quantities involved in section 3 to the supplementary material. Notice that $\widehat{Pe}(x)$ represents the probability of misclassification of the sample $x$ with respect to the the softmax probability $P_{\widehat{Y}|X}$, which can be interpreted as the model's approximation of the real $P_{Y|X}$, such approximation is good when the model $f$ is well calibrated and the training samples are a good representation of the real generative distribution. We will add further clarifications and update the definition of $\widehat{Pe}(x)$ in section 3.

2. It is important to distinguish between the results reported in Table 1 and an those reported in Table 2. In the first case, since no training procedures or randomness are involved and the experiments are run on popular test sets (e.g. CIFAR10, CIFAR100, ...), repeating the experiments multiple times will not result in different outcomes. On the other hand, in table 2 we report experiments for which in-distributions samples and out-of-distribution samples are concatenated according to different percentages (see lines 320-321 of the paper). 
In this case, in agreement with your intuition, we express the results in terms of mean and variance over 5 iterations, keeping the percentages of in-distribution and out-distribution samples fixed and randomly drawing samples from both categories according to such percentage (in our Github repository we provide the exact data concatenations to facilitate the reproducibility of these results). 

3. Combination of $D_\alpha$ and $D_\beta$: While our current work does not propose any aggregation techniques for the two discriminators, which are considered as standalone solutions for the misclassification detection problem, we acknowledge that the possible aggregation of the two is an interesting subject for future work. Although the problem is open, in a preliminary phase it may be beneficial to investigate simple aggregation methods. For instance one could try to compute a linear combination of the discriminators' outputs including a weight parameter for each discriminator's contribution (e.g. such a parameter could be tuned to decide which method is given more weight).  However, this would require additional (out of training) samples for the tuning. Another option may be to apply a majority vote system, possibly adding a third framework as a tie breaker. 

4. Comparison between $D_\alpha$ and $D_\beta$: We observed that $D_\alpha$ is less sensitive to the selection of $T$: for all the datasets, $D_\alpha$ outperforms $D_\beta$ achieving the best AUROCs by setting $T = 1$. Contrary to $D_\alpha$, $D_\beta$ is more sensitive to the value selected for $T$ in the sense that small changes may result in very different values for the measured AUROCs (in Fig. 4 of the Supplementary material, we reported the comparison of AUROCs obtained via $D_\alpha$ and via $D_\beta$ for different values of T and epsilon). Although both methods 
achieve almost the same results for adequate choices of $T$ and epsilon values, $D_\alpha$ may be preferable as it requires less tuning than $D_\beta$.

5. DOCTOR for pure OOD detection: It is worth to emphasize that DOCTOR is not targeting ODD detection, which is a rather different problem from the one investigated in this paper. So we did not optimize an ad-hoc input perturbation for DOCTOR within the OOD detection setup, i.e. we kept the same input perturbation proposed  for the misclassification detection task. The baseline results reported below show that DOCTOR is competitive for OOD detection as well, since it is able to reach similar scores or even outperform the baseline (e.g., the simulations with LSUN (CROP) show an improvement of the results of 3.3 % in terms of FRR %). We indicate the methods together with their parameter setting. ODIN_OOD denotes the same parameter setting as in Liang et al. Enhancing The Reliability of Out-of-distribution Image Detection in Neural Networks.

| Dataset-in | Dataset-out |         AUROC %        |                         |               |   FRR %$\n$ (at 95% TRR)   |                         |               |
|:----------:|:-----------:|:----------------------:|:-----------------------:|:-------------:|:----------------------:|:-----------------------:|:-------------:|
|            |             | ~~~$D_\alpha$ (T=15, $\epsilon$=0)~~~ | $D_\beta$ (T=1000, $\epsilon$=0) | ODIN (OOD) | $D_\alpha$ (T=15, $\epsilon$=0) | $D_\beta$ ($T=1000$, $\epsilon$=0) | ODIN (OOD) |
|    CIFAR10       |     iSun    |          98.1          |           97.9          |      98.8     |            8           |           9.1           |      6.3      |
|    CIFAR10  |  Tiny (RES) |          97.6          |           97.3          |      98.5     |           9.9          |           11.2          |      7.2      |
|    CIFAR10        | LSUN (CROP) |          98.6          |           98.2          |      98.2     |           5.4          |           6.9           |      8.7      |
|    CIFAR10        | Tiny (CROP) |          98.9          |           98.5          |      99.1     |           4.6          |           6.4           |      4.3      |

6. Discussion about utility, limitations and failure mode: we believe that DOCTOR introduces a novel approach within the field of safety AI as it actively focuses on  detecting input samples that may  potentially result in classification errors. DOCTOR can be exploited  by users as a tool to alert in case the risk of a misclassification is high and thus, the user can decide to reject the decision or to take an action accordingly. Notice this can be particularly important in applications of AI to critical systems. It is observed that, in general, SOTA methods for ODD frameworks do not necessarily perform well in predicting misclassification errors. We recognise that some limitations of DOCTOR arise from the fact that it does not exploit information across the various layers but only soft-predictions are used. In practice, the most important obstacle is the calibration of the threshold (given by "gamma") 
between the desired fault rejection and acceptance rates, which requires additional validation samples. However, quite often, the cost of collecting data for this operation can be prohibitive, making difficult or too expensive to perform such calibration. We will add a detailed discussion about it in the conclusions. 

*We hope we have addressed most of your comments satisfactorily and kindly request you to revise your score.*


######################
### Reviewer 4WST ###
######################

####################################################################################
We addressed all the points raised by the reviewer. In particular, we incorporate the comparison with Mahalanobis (fully transparent setting) [4] and Energy Score [1] both for the pure misclassification scenario and for misclassification in presence of OOD samples; we evaluate the performance of DOCTOR for OOD detection when  out-distribution and in-distributed samples are similar to each other.
####################################################################################

We thank you very much for your appreciation of our work and your valuable feedback. 

1. COMPARISON WITH THE WHITE BOX (WB) SCENARIO: As you correctly underline, the proposed framework is thought to be effective in the realistic case in which a white box access to the model is either not possible or too complex to be implemented. According to your suggestion, we conducted the following experiments and we will update the paper accordingly. 

| DATASET  | METHOD               | AUROC % | FRR % (AT 95% TRR) |
|----------|----------------------|:-------:|:----------------------:|
| CIFAR10  | $D_\alpha$              |   95.2  |          13.9          |
|          | ENERGY SCORE [1] |   91.1  |          34.7          |
|          | MHLNB (WB) [4]    |   49.5  |          97.3          |
| CIFAR100 | $D_\alpha$              |   88.2  |          35.7          |
|          | ENERGY SCORE [1] |   78.7  |          65.4          |
|          | MHLNB (WB) [4]    |   51.6  |          94.9          |

It is worth to clarify the results in the above table to motivate the performance obtained using the Mahalanobis-based discriminator (MHLNB - WB) for the misclassification detection problem and the issues it raises. First of all, we emphasize that given a network and an input sample DOCTOR only needs to access the logits output of the network in order to perform the detection. On the contrary, the detector based on Mahalanobis distance  consists of 3 steps: 

- estimation of the class mean and covariance matrix;
- features extraction according to the Mahalanobis score function; 
- aggregation of the scores obtained layer by layer in order to obtain a decision a rule for the discriminator. 

Clearly, the Mahalanobis distance-based method requires additional samples compared to DOCTOR. Although estimating the mean and the covariance matrix is possible by exploiting samples from the benchmark training set (e.g. CIFAR10, CIFAR100, ...), this method still needs additional (different from training) samples for learning the linear regressor intended  to distinguish between correctly (positive) and incorrectly (negative) classified samples. In order to generate the negative samples, we consider the use of adversarial examples generated through Projected Gradient Descent Attack (magnitude of the perturbation 0.0031), which does not assume any knowledge  about the test set.   

2. MISCLASSIFICATION DETECTION IN PRESENCE OF OOD SAMPLES: We thank you for the suggested references. According to your suggestion, we add several results in order to better position the proposed method within the related literature.   

* _MHLNB (WB) [4]: In the beginning, we did not include these simulations for the reasons described in the previous point. In order to use Mahalanobis,  we need to train the regressor on samples drawn from the in-distribution dataset  (in this example CIFAR10) but correctly classified, and samples drawn from the in-distribution but wrongly classified (together with a  percentage of samples drawn from out-distribution). We think that the lack of additional samples (in particular, misclassified samples)  to train the regressor prevents  MHLNB (WB) to exploit the full information across  the layers and thus, DOCTOR outperforms MHLNB (WB). This is why in the beginning we chosen not to compare  with OOD methods that require training over misclassified  examples.

* _ENERGY SCORE [2]: we include in the table  the results of the simulations for the OOD setting and in the misclassification setting. We compared only with the ENERGY SCORE method in [1], as the ENERGY FINE TUNING method in [1] and the method in [5] do not involve the pre-trained network (we highlight that the goal of DOCTOR is to provide a way of measuring the probability of misclassification of a pre-trained classifier and not to provide a way of training a classifier in order to facilitate the detection mechanism). We decided not to add these comparisons in our initial version of the paper because of their poor performance w.r.t. to the results obtained within our framework. In particular, in the most recent Arxiv version of [1],  eq. 4 is used to build a discriminator in the black box scenario and is strictly related to both ODIN and our framework. However, w.r.t. to the methods based on the softmax, the energy score does not retain the information about the maximum probability of the soft-prediction, which appears to be fundamental for detecting misclassification examples. 

In the following table, ODIN_OOD denotes the same parameter setting as in [2].

|   Dataset-in  | Dataset-out |   AUROC %  |     AUROC %        |       AUROC %     |      AUROC %          |   AUROC %                  |        AUROC %           | FRR % (AT 95% TRR)   | FRR % (AT 95% TRR)             |  FRR % (AT 95% TRR)          |   FRR % (AT 95% TRR)            |    FRR % (AT 95% TRR)                 |      FRR % (AT 95% TRR)              |
|:-------------:|:-----------:|:----------:|:----------:|:----------:|:--------------:|:-------------------:|:-----------------:|:------------------:|:----------:|:----------:|:-------------:|:-------------------:|:------------------:|
|   Dataset-in  | Dataset-out |   $D_\alpha$  |   $D_\beta$   |    ODIN    | ODIN (OOD) | ENERGY SCORE [1] | MHLNB (WB) [4] |       $D_\alpha$      |   $D_\beta$   |    ODIN    | ODIN (OOD) | ENERGY SCORE [1] | MHLNB  (WB) [4] |
|  CIFAR10 ♣ |     iSun    | 95.4 / 0.1 | 95.1 / 0.1 | 94.6 / 0.1 |    89.6 / 0    |      92.4 / 0.1     |     54.5 / 0.1    |      14 / 0.5      | 13.5 / 0.4 | 17.2 / 0.3 |    38.9 / 0   |      32.2 / 0.1     |      92 / 0.1      |
| CIFAR 10 ♣ |  Tiny (res) | 95.2 / 0.1 |  94.9 / 0  | 94.6 / 0.1 |    89.6 / 0    |      92.3 / 0.1     |      56.2 / 0     |      14 / 0.4      |  14 / 0.5  | 17.8 / 0.4 |    38.9 / 0   |      32.2 / 01      |     90.3 / 0.2     |
|  CIFAR10 ♦ |     iSun    | 95.5 / 0.1 | 95.3 / 0.1 | 94.9 / 0.1 |    91.5 / 0    |       92.9 / 0      |     54.5 / 0.1    |     14.4 / 0.6     | 13.4 / 0.2 | 16.8 / 0.5 |    34 / 0.1   |        27 / 1       |      92 / 0.2      |
|  CIFAR10 ♦ |  Tiny (res) | 95.4 / 0.1 |  95 / 0.1  | 94.8 / 0.1 |     91.4 /0    |       92.8 / 0      |     56.2 / 0.1    |      15 / 0.1      | 14.8 / 0.7 |  17 / 0.5  |   34.5 / 0.9  |      28.8 / 1.9     |      90 / 0.3      |
|  CIFAR10 ♠ |     iSun    | 95.6 / 0.1 |  95.6 / 0  |  95.4 / 0  |    93.5 / 0    |      93.6 / 0.1     |      54.6 / 0     |     15.1 / 0.1     | 13.6 / 0.5 | 16.1 / 0.2 |   30.6 / 0.4  |      25.1 / 0.2     |      92 / 0.2      |
|  CIFAR10 ♠ |  Tiny (res) | 95.5 / 0.1 | 95.2 / 0.1 | 95.1 / 0.1 |     93.2 /0    |       93.5 / 0      |     56.2 / 0.2    |     14.7 / 0.3     | 14.8 / 0.5 | 17.1 / 0.4 |     31 / 0    |      25.6 / 0.3     |     90.2 / 0.1     |


3. OOD SAMPLES WHEN OOD IMAGES ARE QUITE SIMILAR TO EACH OTHER: we thank you for bringing us the problem presented in [3] which is of the uttermost importance. We tested DOCTOR in pure OOD setting, considering CIFAR100 as in-distribution and CIFAR10 as out-distribution. The results below show that DOCTOR optimized as in our paper outperforms ODIN (optimized as described in [2]) and ENERGY_SCORE. This is particularly promising as it shows that DOCTOR, without performing any training and without been particularly optimized  for OOD detection, can perform well on a wider variety of problems. Of course, this opens the way for further investigation. 

|               DATASET               |        METHOD        | AUROC % | FRR %  (AT 95% TRR) |
|:-----------------------------------:|:--------------------:|:-------:|:----------------------:|
| CIFAR100 (in) + CIFAR10 (out) |        $D_\alpha$       |   76.8  |          64.2          |
|                                     | ENERGY SCORE [1] |   73.3  |          76.4          |
|                                     |     ODIN (OOD)    |   70.5  |          79.5          |

*We hope we have addressed most of your comments satisfactorily and kindly request you to revise your score.*

References: 
[1] Liu et al. Energy-based Out-of-distribution Detection.
[2] Liang et al. Enhancing The Reliability of Out-of-distribution Image Detection in Neural Networks.
[3] Zhang et al. Hybrid Models for Open Set Recognition
[4] Lee et al. A Simple Unified Framework for Detecting Out-of-Distribution Samples and Adversarial Attacks.
[5] Hsu et al. Generalized ODIN: Detecting Out-of-distribution Image without Learning from Out-of-distribution Data

#######################
#### Reviewer EKmb ####
####################### 

####################################################################################
We addressed all the points raised by the reviewer.  In particular, we further clarify details of our theoretical contributions in Section 3; we better highlight  that DOCTOR  improves significantly the existent methods (e.g., up to 4% of the false rejection rate (FRR) in the PBB scenario); we discuss some of the limitation of the proposed method.
####################################################################################

We thank you for your valuable comments. 

1. SOFTMAX IN DOCTOR. We will address the potential lack of clarity about the use of the softmax in DOCTOR by including the following explanation: recalling from Basic Definition in Section 2, we interpreted the inferred model $P_{\widehat{Y}|X}\equiv P_{\widehat{Y}|X}(y|x; D_n)$ as the prediction of the class (label) posterior probability given a sample. That is given a sample $\mathbf{x}$, $P_{\widehat{Y=y}|X=\mathbf{x}} = \text{softmax}(\mathbf{x})_y$, where $y\in\mathcal{Y}$ and $\mathcal{Y} = \{1,\dots, C}$ is the label space. Because of Definition 2 and eq. 10: $D_\alpha (\mathbf{x}, \gamma ) = \mathds{1} \left[ 1 - \widehat{g}(\mathbf{x}) > \gamma \cdot \widehat{g}(\mathbf{x}) \right] = \mathds{1} \left[ 1 - \sum_{y\in\mathcal{Y}} \text{softmax}(\mathbf{x})_y^2 > \gamma \cdot \sum_{y\in\mathcal{Y}} \text{softmax}(\mathbf{x})_y^2 \right]$. Obviously, the same reasoning applies to $D_\beta$ because of Definition 2 and eq. 2. 

2. DOCTOR w.r.t. THE COMPETITORS. We would like to underline that, while the gains of DOCTOR are not particularly impressive according to the AUROC metric, it is important to emphasize that DOCTOR provides significant improvements, i.e. up to 4% in terms of the false rejection rate (FRR) in the PBB scenario  (see Table 1, Table 2 and Fig. 2). This second metric is the one of practical interest as it gives the percentage of correctly classified samples that are rejected by the detector when the percentage of rejected misclassified samples is high (95 %). A decrease in this amount of 4% can be very significant in practical scenarios. In addition, on the top of these gains, DOCTOR is derived from the theoretical foundations of the optimal discriminator for the problem of detecting misclassification errors.

3. DOCTOR with DIFFERENT INITIALIZATION OF THE MODEL. We think you have raised an interesting point which deserves to be further investigated. In particular, the impact of models trained with different initializations in the performance of DOCTOR while ensuring that the accuracy reached remains unchanged. However, we believe that no significant changes should be expected. The rational intuition for this is due to the invariant properties of the discriminator $D_\alpha$ (see Def. 2) with respect to the soft-probability of the underlying model. Notice that even by permuting the vector of the posterior probabilities, the output of the $g$ function in eq. 10  remains unchanged, as it is a sum of squared values of the softmax probabilities. Of course, we will conduct those simulations to validate our intuition and update the paper accordingly. 

4. Thank you for reporting the missing bold letters in the table, we will complete them.

5. LIMITATIONS. Refer to Reviewer Psjq (item #6 of our reply).

*We hope we have addressed most of your comments satisfactorily and kindly request you to revise your score.*
